Canadian Adverse Driving Conditions Dataset

The Canadian Adverse Driving Conditions (CADC) dataset was collected with the Autonomoose autonomous vehicle platform, based on a modified Lincoln MKZ. The dataset, collected during winter within the Region of Waterloo, Canada, is the first autonomous vehicle dataset that focuses on adverse driving conditions specifically. It contains 7,000 frames collected through a variety of winter weather conditions of annotated data from 8 cameras (Ximea MQ013CG-E2), Lidar (VLP-32C) and a GNSS+INS system (Novatel OEM638). The sensors are time synchronized and calibrated with the intrinsic and extrinsic calibrations included in the dataset. Lidar frame annotations that represent ground truth for 3D object detection and tracking have been provided by Scale AI.

==> Canadian Adverse Driving Conditions Dataset/data/annperframe.dat <==
annotations count
0	0
1	0
2	0
3	9
4	48
5	55
6	90
7	56
8	76
9	91
10	105
11	64
12	65
13	53
14	56
15	86
16	115
17	110
18	108
19	131
20	111
21	130
22	139
23	124
24	118
25	106
26	97
27	86
28	86
29	89
30	78
31	71
32	64
33	72
34	100
35	104
36	72
37	84
38	70
39	93
40	78
41	99
42	106
43	79
44	80
45	71
46	56
47	44
48	59
49	44
50	49
51	38
52	37
53	43
54	49
55	47
56	44
57	60
58	75
59	77
60	64
61	85
62	77
63	61
64	76
65	64
66	66
67	51
68	78
69	71
70	80
71	53
72	63
73	59
74	42
75	41
76	57
77	40
78	36
79	34
80	28
81	15
82	25
83	17
84	17
85	16
86	28
87	15
88	12
89	19
90	25
91	23
92	30
93	20
94	17
95	18
96	12
97	13
98	14
99	14
100	15
101	9
102	11
103	10
104	15
105	15
106	8
107	25
108	26
109	23
110	36
111	27
112	28
113	22
114	35
115	31
116	27
117	31
118	18
119	34
120	19
121	12
122	19
123	8
124	12
125	8
126	10
127	4
128	8
129	10
130	4
131	8
132	7
133	17
134	13
135	14
136	13
137	14
138	14
139	8
140	12
141	4
142	18
143	8
144	8
145	7
146	9
147	4
148	9
149	2
150	5
151	7
152	3
153	2
154	3
155	5
156	7
157	4
158	5
159	2
160	4
161	1
162	2
163	0
164	2
165	2
166	6
167	0
168	5
169	2
170	3
171	1
172	8
173	4
174	4
175	0
176	5
177	4
178	2
179	2
180	5
181	1
182	5
183	2
184	1
185	4
186	1
187	2
188	2
189	4
190	2
191	3
192	5
193	2
194	4
195	0
196	3
197	2
198	3
199	2
200	3
201	0
202	0
203	2
204	2
205	2
206	0
207	1
208	2
209	4
210	1
211	0
212	0
213	2
214	2
215	1
216	2
217	0
218	0
219	2
220	3
221	1
222	1
223	0
224	0
225	2
226	0
227	1
228	1
229	1
230	3
231	1
232	3
233	1
234	1
235	3
236	0
237	0
238	1
239	0
240	0
241	1
242	0
243	3
244	3
245	1
246	1
247	1
248	0
249	1
250	0
251	2
252	1
253	0
254	1
255	1
256	0
257	0
258	1
259	0
260	1
261	1
262	2
263	0
264	0
265	0
266	0
267	1
268	0
269	0
270	0
271	1
272	1
273	0
274	0
275	2
276	0
277	0
278	0
279	0
280	0
281	0
282	0
283	0
284	0
285	0
286	0
287	0
288	0
289	0
290	0
291	0
292	0
293	0
294	0
295	0
296	0
297	0
298	0
299	0

==> Canadian Adverse Driving Conditions Dataset/data/instances.dat <==
label count
Car 281941
Pedestrian  62851
Truck   20411
Bus 4867
Garbage\_Containers\_on\_Wheels    4808
Traffic\_Guidance\_Objects    3205
Bicycle 785
Pedestrian\_With\_Object  638
Horse\_and\_Buggy 75
Animals 26

==> Canadian Adverse Driving Conditions Dataset/data/orientation.dat <==
Orientation	Cars	Trucks	Pedestrians
-3.25	0	0	0
-3.05	7.87398782	8.279849101	5.610093714
-2.85	2.631401605	1.979324874	4.202001559
-2.65	0.774275469	0.7299985302	1.400136832
-2.45	0.6146676078    0.6320121503	1.318992538
-2.25	1.026101206	0.9798637989	1.532195192
-2.05	0.5540166205	0.7936896771	1.042147301
-1.85	0.7767582579	1.146440645	1.611748421
-1.65	2.719008587	3.645093332	2.85118773
-1.45	16.15054213	12.11601587	5.007080237
-1.25	2.797748465	1.832345304	2.270449158
-1.05	1.307011041	2.09690853	2.116115893
-0.85	0.6671608599	0.7887903581	1.439913446
-0.65	1.019716891	0.930870609	1.269669536
-0.45	0.8310249307	0.960266523	1.150339692
-0.25	0.7111416928	0.955367204	1.371497669
-0.05	3.93096428	3.331536916	5.517811968
0.15	14.98966096	16.22654451	12.31643092
0.35	1.967078218	1.945029641	3.64990215
0.55	0.7622162084	0.6565087453	2.267267028
0.75	0.6650327551	0.5977169173	1.754944233
0.95	0.8579809251	0.7006026162	1.974511145
1.15	0.7068854831	1.068051541	2.046109052
1.35	0.8540793996	1.499191612	3.443063754
1.55	6.099503088	7.045220714	6.179694834
1.75	12.66612518	13.62990544	4.82728994
1.95	2.429586332	2.371270393	2.805046857
2.15	1.243522581	1.719660967	2.588662074
2.35	0.7746301531	0.8377835481	1.839270656
2.55	0.633465867	0.8769781	1.638796519
2.75	0.5355730454	0.5634216844	1.508329223
2.95	1.371918238	1.141541326	2.448648391
3.15	9.057214098	7.922198814	9.000652336

==> Canadian Adverse Driving Conditions Dataset/data/radial.dat <==
Radial	Cars	Trucks	Pedestrians
0	0	0	0
10	5698	338	2275
20	11182	902	7994
30	17752	1533	7639
40	23478	1733	7315
50	27734	2007	6553
60	29895	2084	8854
70	28722	1914	6117
80	27955	1975	4798
90	24070	1699	3587
100	19896	1337	2625
110	16349	953	1809
120	13532	828	1270
130	10311	638	778
140	7778	624	495
150	5969	467	307
160	4142	371	190
170	2991	336	128
180	1841	345	70
190	1505	174	26
200	1027	128	21
210	114	25	0

==> Canadian Adverse Driving Conditions Dataset/data/unique_instances.dat <==
label   count
Car 8458
Pedestrian  1209
Truck   471
Garbage\_Containers\_on\_Wheels 163
Traffic\_Guidance\_Objects  83
Bus 78
Bicycle 16
Pedestrian\_With\_Object    13
Horse\_and\_Buggy   1
Animals 1

==> data/annperframe.dat <==
annotations count
0	0
1	0
2	0
3	9
4	48
5	55
6	90
7	56
8	76
9	91
10	105
11	64
12	65
13	53
14	56
15	86
16	115
17	110
18	108
19	131
20	111
21	130
22	139
23	124
24	118
25	106
26	97
27	86
28	86
29	89
30	78
31	71
32	64
33	72
34	100
35	104
36	72
37	84
38	70
39	93
40	78
41	99
42	106
43	79
44	80
45	71
46	56
47	44
48	59
49	44
50	49
51	38
52	37
53	43
54	49
55	47
56	44
57	60
58	75
59	77
60	64
61	85
62	77
63	61
64	76
65	64
66	66
67	51
68	78
69	71
70	80
71	53
72	63
73	59
74	42
75	41
76	57
77	40
78	36
79	34
80	28
81	15
82	25
83	17
84	17
85	16
86	28
87	15
88	12
89	19
90	25
91	23
92	30
93	20
94	17
95	18
96	12
97	13
98	14
99	14
100	15
101	9
102	11
103	10
104	15
105	15
106	8
107	25
108	26
109	23
110	36
111	27
112	28
113	22
114	35
115	31
116	27
117	31
118	18
119	34
120	19
121	12
122	19
123	8
124	12
125	8
126	10
127	4
128	8
129	10
130	4
131	8
132	7
133	17
134	13
135	14
136	13
137	14
138	14
139	8
140	12
141	4
142	18
143	8
144	8
145	7
146	9
147	4
148	9
149	2
150	5
151	7
152	3
153	2
154	3
155	5
156	7
157	4
158	5
159	2
160	4
161	1
162	2
163	0
164	2
165	2
166	6
167	0
168	5
169	2
170	3
171	1
172	8
173	4
174	4
175	0
176	5
177	4
178	2
179	2
180	5
181	1
182	5
183	2
184	1
185	4
186	1
187	2
188	2
189	4
190	2
191	3
192	5
193	2
194	4
195	0
196	3
197	2
198	3
199	2
200	3
201	0
202	0
203	2
204	2
205	2
206	0
207	1
208	2
209	4
210	1
211	0
212	0
213	2
214	2
215	1
216	2
217	0
218	0
219	2
220	3
221	1
222	1
223	0
224	0
225	2
226	0
227	1
228	1
229	1
230	3
231	1
232	3
233	1
234	1
235	3
236	0
237	0
238	1
239	0
240	0
241	1
242	0
243	3
244	3
245	1
246	1
247	1
248	0
249	1
250	0
251	2
252	1
253	0
254	1
255	1
256	0
257	0
258	1
259	0
260	1
261	1
262	2
263	0
264	0
265	0
266	0
267	1
268	0
269	0
270	0
271	1
272	1
273	0
274	0
275	2
276	0
277	0
278	0
279	0
280	0
281	0
282	0
283	0
284	0
285	0
286	0
287	0
288	0
289	0
290	0
291	0
292	0
293	0
294	0
295	0
296	0
297	0
298	0
299	0

==> data/instances.dat <==
label count
Car 281941
Pedestrian  62851
Truck   20411
Bus 4867
Garbage\_Containers\_on\_Wheels    4808
Traffic\_Guidance\_Objects    3205
Bicycle 785
Pedestrian\_With\_Object  638
Horse\_and\_Buggy 75
Animals 26

==> data/orientation.dat <==
Orientation	Cars	Trucks	Pedestrians
-3.25	0	0	0
-3.05	7.87398782	8.279849101	5.610093714
-2.85	2.631401605	1.979324874	4.202001559
-2.65	0.774275469	0.7299985302	1.400136832
-2.45	0.6146676078    0.6320121503	1.318992538
-2.25	1.026101206	0.9798637989	1.532195192
-2.05	0.5540166205	0.7936896771	1.042147301
-1.85	0.7767582579	1.146440645	1.611748421
-1.65	2.719008587	3.645093332	2.85118773
-1.45	16.15054213	12.11601587	5.007080237
-1.25	2.797748465	1.832345304	2.270449158
-1.05	1.307011041	2.09690853	2.116115893
-0.85	0.6671608599	0.7887903581	1.439913446
-0.65	1.019716891	0.930870609	1.269669536
-0.45	0.8310249307	0.960266523	1.150339692
-0.25	0.7111416928	0.955367204	1.371497669
-0.05	3.93096428	3.331536916	5.517811968
0.15	14.98966096	16.22654451	12.31643092
0.35	1.967078218	1.945029641	3.64990215
0.55	0.7622162084	0.6565087453	2.267267028
0.75	0.6650327551	0.5977169173	1.754944233
0.95	0.8579809251	0.7006026162	1.974511145
1.15	0.7068854831	1.068051541	2.046109052
1.35	0.8540793996	1.499191612	3.443063754
1.55	6.099503088	7.045220714	6.179694834
1.75	12.66612518	13.62990544	4.82728994
1.95	2.429586332	2.371270393	2.805046857
2.15	1.243522581	1.719660967	2.588662074
2.35	0.7746301531	0.8377835481	1.839270656
2.55	0.633465867	0.8769781	1.638796519
2.75	0.5355730454	0.5634216844	1.508329223
2.95	1.371918238	1.141541326	2.448648391
3.15	9.057214098	7.922198814	9.000652336

==> data/radial.dat <==
Radial	Cars	Trucks	Pedestrians
0	0	0	0
10	5698	338	2275
20	11182	902	7994
30	17752	1533	7639
40	23478	1733	7315
50	27734	2007	6553
60	29895	2084	8854
70	28722	1914	6117
80	27955	1975	4798
90	24070	1699	3587
100	19896	1337	2625
110	16349	953	1809
120	13532	828	1270
130	10311	638	778
140	7778	624	495
150	5969	467	307
160	4142	371	190
170	2991	336	128
180	1841	345	70
190	1505	174	26
200	1027	128	21
210	114	25	0

==> data/unique_instances.dat <==
label   count
Car 8458
Pedestrian  1209
Truck   471
Garbage\_Containers\_on\_Wheels 163
Traffic\_Guidance\_Objects  83
Bus 78
Bicycle 16
Pedestrian\_With\_Object    13
Horse\_and\_Buggy   1
Animals 1
